Feature Learning and Signal Propagation in Deep Neural Networks

Recent work by Baratin et al. (2021) sheds light on an intriguing pattern that occurs during the training of deep neural networks: some layers align much more with data compared to other layers (where the alignment is defined as the euclidean product of the tangent features matrix and the data labels matrix). The curve of the alignment as a function of layer index (generally) exhibits an ascent-descent pattern where the maximum is reached for some hidden layer. In this work, we provide the first explanation for this phenomenon. We introduce the Equilibrium Hypothesis which connects this alignment pattern to signal propagation in deep neural networks. Our experiments demonstrate an excellent match with the theoretical predictions.

==> fig/arxiv.txt <==
\documentclass[twoside,11pt]{article}

% Any additional packages needed should be included after jmlr2e.
% Note that jmlr2e.sty includes epsfig, amssymb, natbib and graphicx,
% and defines many common macros, such as 'proof' and 'example'.
%
% It also sets the bibliographystyle to plainnat; for more information on
% natbib citation styles, see the natbib documentation, a copy of which
% is archived at http://www.jmlr.org/format/natbib.pdf

%\usepackage{jmlr2e}

\usepackage{jmlrtest}

\usepackage[ruled,vlined]{algorithm2e}
\usepackage[utf8]{inputenc} % allow utf-8 input
\usepackage[T1]{fontenc} % use 8-bit T1 fonts
\usepackage{url}   % simple URL typesetting
\usepackage{booktabs}  % professional-quality tables
\usepackage{amsfonts}  % blackboard math symbols
\usepackage{nicefrac}  % compact symbols for 1/2, etc.
\usepackage{microtype}  % microtypography
\usepackage{amsmath}
\usepackage{float}
\usepackage{graphicx}
\usepackage{subcaption}
\usepackage{amsthm}
\usepackage{verbatim}
\usepackage{csquotes}
\usepackage{color}
\usepackage{colordvi}
\usepackage{amssymb}
\usepackage{colordvi}
\usepackage{float}
\usepackage[colorlinks]{hyperref}  % hyperlinks

\usepackage{graphicx}
\usepackage{subcaption}
\usepackage{enumerate}
\usepackage{enumitem}

\usepackage{bbm}
\usepackage{bigints}
\usepackage{soul}
\usepackage{pgffor}
\usepackage{tikz}
\usepackage[capitalize]{cleveref}

\usepackage{xcolor}
\definecolor{niceblue}{rgb}{0.10, 0.14, 0.76} 

\AtBeginDocument{%
\hypersetup{
    citecolor=niceblue,
    linkcolor=red,   
    urlcolor=niceblue}
}
% \usepackage[%
%     minnames=1,maxnames=99,maxcitenames=2,
%     style=numeric-comp,%alphabetic, %numeric,
%     sorting=none,
%     %sortcites=false,
%     doi=false,url=false,
%     giveninits=true,
%     hyperref,natbib,backend=biber]{biblatex}


%\bibliographystyle{chicago}
% \renewbibmacro{in:}{%
%   \ifentrytype{article}{}{\printtext{\bibstring{in}\intitlepunct}}}
%\bibliography{sample}

\usepackage[hide=false,setmargin=true,marginparwidth=0.7in]{marginalia}
\setlength{\marginparsep}{1.em}

% Definitions of handy macros can go here
\newcommand{\dataset}{{\cal D}}
\newcommand{\reals}{\mathbb{R}}
\newcommand{\loss}{\mathcal{L}}
\newcommand{\Sphere}{\sqrt{d} \, \mathbb{S}^d}
\newcommand{\ILR}{\textup{ILR}}
\newcommand{\E}{\mathbb{E}}
\newcommand{\N}{\mathcal{N}}
\newcommand{\CIT}{\textcolor{red}{[ADD REF]}}
\newcommand{\fracpartial}[2]{\frac{\partial #1}{\partial  #2}}
\newcommand{\bigO}{\mathcal{O}}

\usepackage{array}
\newcommand{\PreserveBackslash}[1]{\let\temp=\\#1\let\\=\temp}
\newcolumntype{C}[1]{>{\PreserveBackslash\centering}p{#1}}

%\usepackage{algorithm}
\usepackage{algorithmic}
% \usepackage{algorithmicx}
% \usepackage[Algorithm,ruled]{algorithm}
\usepackage{cases}
\usepackage{ifthen}
\theoremstyle{plain}


%\newenvironment{proof}{\par\noindent{\bf Proof\ }}{\hfill\BlackBox\\[2mm]}
\newtheorem{example}{Example} 
\newtheorem{theorem}{Theorem}
\newtheorem{proposition}[theorem]{Proposition} 
\newtheorem{remark}[theorem]{Remark}
\newtheorem{corollary}[theorem]{Corollary}
\newtheorem{definition}[theorem]{Definition}
\newtheorem{conjecture}[theorem]{Conjecture}
\newtheorem{axiom}[theorem]{Axiom}

% \newtheorem{theorem}{Theorem}
% \newtheorem{prop}{Proposition}
\newtheorem{lemma}{Lemma}
% \newtheorem{corollary}{Corollary}
% \newtheorem{definition}{Definition}
\newtheorem{assumption}{Assumption}
\newtheorem{approximation}{Approximation}

%\newtheorem{conjecture}[theorem]{Conjecture}
%\newtheorem{axiom}[theorem]{Axiom}

% For appendix numbering
\newtheorem{manlemmin}{Lemma}
\newenvironment{manuallemma}[1]{%
  \renewcommand\themanlemmin{#1}%
  \manlemmin
}{\endmanlemmin}

\newtheorem{manthmin}{Theorem}
\newenvironment{manualthm}[1]{%
  \renewcommand\themanthmin{#1}%
  \manthmin
}{\endmanthmin}

\newtheorem{manpropmin}{Proposition}
\newenvironment{manualprop}[1]{%
  \renewcommand\themanpropmin{#1}%
  \manthmin
}{\endmanpropmin}

\newtheorem{mancorin}{Corollary}
\newenvironment{manualcorollary}[1]{%
  \renewcommand\themancorin{#1}%
  \mancorin
}{\endmancorin}

%\bibliography{sample}

% Heading arguments are {volume}{year}{pages}{submitted}{published}{author-full-names}



% Short headings should be running head and authors last names
\usepackage{natbib}

\begin{document}

\title{The Equilibrium Hypothesis: Rethinking implicit regularization in Deep Neural Networks}

\author{\name Yizhang Lou 
\email yizhang.lou@sjc.ox.ac.uk \\
\addr St. John's College\\
University of Oxford\\
Oxford, UK
\AND
\name Chris Mingard 
\email christopher.mingard@chem.ox.ac.uk \\
\addr Department of Chemistry\\
University of Oxford\\
Oxford, UK
\AND
\name Soufiane Hayou 
\email hayou@nus.edu.sg \\
\addr Department of Mathematics\\
National University of Singapore\\
Singapore
}

\maketitle
\begin{abstract}
Modern Deep Neural Networks (DNNs) exhibit impressive generalization properties on a variety of tasks without explicit regularization, suggesting the existence of hidden regularization effects. Recent work by \citet{baratin2021implicit} sheds light on an intriguing implicit regularization effect, showing that some layers are much more \emph{aligned} with data labels than other layers.
This suggests that as the network grows in depth and width, an implicit \emph{layer selection} phenomenon occurs during training. In this work, we provide the first explanation for this \emph{alignment hierarchy}. We introduce and empirically validate the \emph{Equilibrium Hypothesis} which states that the layers that achieve some balance between forward and backward information loss are the ones with the highest alignment to data labels. Our experiments demonstrate an excellent match with the theoretical predictions.
\end{abstract}

\section{Introduction}
Although modern Deep Neural Networks (DNNs) are massively overparameterized, they still achieve impressive generalization error without additional regularization techniques \cite{zhang2021understanding}. To understand the reasons behind this unexpected behaviour, a stream of research papers studied different regularization effects that occur during DNNs training.
\vspace{-7pt}
\paragraph{Regularization.} The performance-enhancing effect of avoiding over-fitting by regularization is well-established in statistical theory. Classical techniques include adding penalty terms to the loss function (e.g. $L_1, L_2$ penalties); these methods are often called \emph{explicit} regularization techniques as they act directly on the loss function. There is an extensive literature on explicit regularization in DNNs, especially on noise-based regularization techniques, to cite a few; Dropout \citep{hinton2012improving,wager2013dropout, mianjy2019dropout, cavazza2017dropout, wei2020dropout}, Stochastic Depth \citep{huang2016stochasticdepth, hayou2021stochasticdepth}, Gaussian-noise injection \cite{camuto2020noiseinjection}.
On the other hand, \emph{implicit} regularization refers to any hidden regularization effect induced by the training algorithm, e.g. the regularizing effect of the noise in Stochastic Gradient Descent (SGD). 
\paragraph{Implicit regularization.} SGD \citep{lecun1998sgd} has become the algorithm of choice in training deep neural networks (see e.g. \cite{he_relu, Krizhevsky_sgd}).
It is widely believed that SGD is an implicit regularizer, mainly driven by the small-batch sampling noise \citep{jastrzebski2018finding}, which acts as a noise-based regularization method.\\
Recent empirical findings such as \citep{wu2017towards, geiping2021stochastic} demonstrated that DNNs can still achieve high accuracy on some image datasets with full-batch GD. \citet{goyal2017accurate} demonstrated that increasing batch size by several orders of magnitude on ImageNet does not affect generalization error significantly, suggesting that classical implicit regularization theories that rely on SGD noise to explain generalization are not sufficient to explain why neural networks generalize \textit{at all}. Furthermore, \citet{wu2020noisy} showed that other types of noise regularizes equally effectively as that in SGD. These results suggest that implicit regularization might have different mechanisms than previously thought. Indeed, recent work by \citet{baratin2021implicit} demonstrated the existence of a layer hierarchy in which some layers are more effectively trained compared to others, suggesting the existence of a \emph{structural} implicit regularization effect that favors some layers over the others during training. To explain these findings, we introduce the Equilibrium Hypothesis which conjectures that this effect is a result of a notion of balance between forward and backward information propagation at initialization.
\paragraph{The Equilibrium Hypothesis (EH)}\emph{(Informal). The layers that achieve a balance between forward and backward information flow at initialization have the largest alignment with data labels.}

\subsection{Our contributions}
Our contributions are three-fold. Firstly, we introduce and empirically validate the EH on a variety of vision tasks. Secondly, we provide a comprehensive analysis of the EH in the case of fully-connected neural networks. Most notably, we prove that layers with indices $\mathbf{l = \Theta(L^{3/5})}$ achieve an \emph{equilibrium} between forward and backward information flow in the limit of large depth $L$. Our experiments yield excellent match between theoretical and empirical results. Finally, we connect the EH to early training steps, showing why information balance results in more effective training. 
\section{Tangent Features and Alignment}
Consider a neural network model consisting of $L$ layers of widths $(N_l)_{1 \leq l \leq L}$, $N_0 = d$, and let $\theta = (\theta_l)_{1 \leq l \leq L}$ be the flattened vector of weights indexed by the layer's index, and $P$ be the dimension of $\theta$. Given an input $x \in \reals^d$, the network is described by the set of equations
$$
z_l(x) = \mathcal{F}_l(\theta_l, z_{l-1}(x)), \quad 1\leq l\leq L,
$$
where $\mathcal{F}_l$ is a mapping that defines the $l^{th}$ layer, e.g. fully-connected, convolutional, etc.\\
The network output function $f$ is given by $f_\theta(x) = \nu(z_L(x)) \in \reals^o$ where $\nu : \mathbb{R}^{N_L} \rightarrow \mathbb{R}^o$ is a mapping of choice, and $o$ is the dimension of the output, e.g. the number of classes for a classification problem.\\
We consider a loss function $\mathbb{L}: \mathbb{R}^{o} \times \mathbb{R}^{o} \rightarrow \mathbb{R}$ and a dataset $\dataset = \{(x_1,y_1), \ldots, (x_{n},y_n)\}$. The network is then trained by minimizing the empirical loss $\loss: \mathbb{R}^P \to \mathbb{R}$ given by
\begin{align*}
\loss(\theta) = \frac{1}{n} \sum_{i =1}^{n} \mathbb{L}(f_{\theta}(x_i), y_i).
\end{align*}
\paragraph{Tangent Features.} \cite{jacot2018NTK} introduced the Neural Tangent Kernel (NTK), which 
provides a dual view of the training procedure; it links gradient updates in parameter space to a kernel gradient descent in function space. The NTK is given by
\begin{equation}\label{eq:ntk_decomposition}
    \begin{aligned}
   \mathbf{K}^L_{\theta}(x, x') &= \nabla_{\theta} f_\theta(x) \nabla_{\theta} f_\theta(x')^T\\ &= \sum_{l=1}^L \nabla_{\theta_l} f_\theta(x) \nabla_{\theta_l} f_\theta(x')^T \in \mathbb R^{o \times o}.
   \end{aligned}
\end{equation}
The tangent features are the feature maps of the NTK, given by the output gradients w.r.t the network parameters, namely
\begin{equation}
    \begin{aligned}
    \Psi_{\theta}(x):=\nabla_{\theta} f_{\theta}(x)^T \in \mathbb{R}^{P \times o}.
    \end{aligned}
\end{equation}
For the sake of simplicity, we remove  $\theta$ and $L$ in the kernel notation and define $\mathbf{\Psi} \in \mathbb{R}^{P \times on}$, the tangent feature matrix over the training dataset $\mathcal{D}$. $\mathbf{\Psi}$ is the horizontal concatenation of $\Psi(x_1), \ldots, \Psi(x_{n})$. The corresponding tangent kernel matrix is given by $\mathbf{K}=\mathbf{\Psi}^T  \mathbf{\Psi} \in \mathbb{R}^{on \times on}$. 
\paragraph{Why do tangent features matter in DNN training?} Let $f_t$ be the output function at training time $t$, and $X$, resp. $Y$, be the concatenated matrix of inputs, resp. outputs. \citet{lee_wide_neural_nets_linear_models} showed that with gradient flow dynamics, for some $x\in \reals^d$, $df_t(x) = - \mathbf{K}^L_{\theta}(x, X) \nabla_y\mathbb{L}(f_t(X), Y) dt$, where $\mathbb{L}(f_t(X), Y)$ is the flattened vector of loss gradients. Therefore, the infinitesimal changes in $f_t$ are controlled by the tangent features, i.e. $df_t$ lives in the Reproducing Kernel Hilbert Space of the NTK. Hence, understanding how tangent features evolve during training might provide valuable insights on DNNs generalization properties.
\paragraph{Feature learning.}
\citet{lee2020finite,lee2019wide,valle2018deep,mingard2021sgd} demonstrated that neural network based kernel methods (e.g.\ infinite width NTK regime) can achieve parity with finite width networks, and have near identical posterior distributions, over a range of architectures (e.g.\ LSTMs, WideResNet) and datasets (e.g.\ Cifar10).
However, optimizer hyperparameters are known to affect generalization, suggesting an extra layer of complexity \citep{bernstein2021implicit,mingard2021sgd}.
Furthermore, \citet{hayou_ntk} proved that the large depth limit of the NTK regime is trivial in the sense that the limiting NTK has rank 1. This suggests that this kernel regime, where tangent features are fixed at initialization, cannot explain the inductive bias of ultra deep neural networks, and that feature learning (tangent features evolve during training) could be the backbone of generalization in very deep networks.
Recent work by \cite{baratin2021implicit} studied this change in the NTK using a measure of the alignment of the tangent features with data labels (for classification tasks) which we introduce in the next paragraph.
%\vspace{-0.3cm}

\begin{figure}[H]
\centering
\begin{subfigure}{.48\textwidth}
  \centering
  \includegraphics[width=\textwidth]{fig/fig1/mnistfig1.png}
  \caption{MNIST}
  \label{fig:sfig1_1}
\end{subfigure}
\begin{subfigure}{.48\textwidth}
  \centering
  \includegraphics[width=\textwidth]{fig/fig1/cifarfig1.png}
  \caption{CIFAR10}
  \label{fig:sfig1_2}
\end{subfigure}
\caption{
%\small
\small{Layerwise alignment hierarchy for the MNIST and CIFAR10 datasets when trained on an FFNN with depth 10 and width 256. Left hand panels show progression of loss and layer alignment with iterations of SGD. Right hand panel shows layer alignment at the end of training.}}
%\vspace{-0.5cm}
\label{fig:align_example}
\end{figure}

\paragraph{Centered Kernel Alignment (CKA).} Following \cite{baratin2021implicit}, the \emph{centered kernel alignment} between two kernel matrices $\mathbf{K}, \mathbf{K}^{\prime} \in \mathbb{R}^{on \times on}$ is defined by
\begin{equation}
    \begin{aligned}
     A\left(\mathbf{K}, \mathbf{K}^{\prime}\right)=\frac{\operatorname{Tr}\left[\mathbf{K}_{c} \mathbf{K}_{c}^{\prime}\right]}{\left\|\mathbf{K}_{c}\right\|_{F}\left\|\mathbf{K}_{c}^{\prime}\right\|_{F}}
    \end{aligned}
\end{equation}
where $\mathbf{K}_{c} = \mathbf{C}\mathbf{K}\mathbf{C}$, $\mathbf{C} = \mathbf{I} - \frac{1}{on} \mathbf{1}\mathbf{1}^T$ is the centering matrix ($\mathbf{1}$ is a vector with all entries being $1$), and $\|.\|_F$ is the Frobenius norm. \\
\emph{Remark 1.} For all kernels $\mathbf{K}, \mathbf{K}^{\prime}$, we have $A\left(\mathbf{K}, \mathbf{K}^{\prime}\right) \in [0,1]$ with $A\left(\mathbf{K}, \mathbf{K}^{\prime}\right) = 1$ if and only if the kernel matrices are colinear.\\
To measure the alignment of the tangent features with data, we use  $\mathbf{K} = \mathbf{\Psi}^T \mathbf{\Psi}$, the tangent kernel matrix defined above, and $\mathbf{K}' = YY^T$ where $Y \in  \mathbb{R}^{on}$ is the horizontal concatenation of output vectors in the dataset $ \mathcal{D}$.
Let $y = \mathbf{C}Y$ be the centered labels. Using the relation $\mathbf{C}^2 = \mathbf{C}$, the CKA is given by
\begin{equation}
    \begin{aligned}
    A\left(\mathbf{K}, \mathbf{K}^{\prime}\right)
    = \frac{y^T \mathbf{\Psi}^T \mathbf{\Psi} y}{\left\|\mathbf{C} \mathbf{\Psi}^T \mathbf{\Psi} \mathbf{C}\right\|_{F}\left\|y\right\|^2}
    \end{aligned}
\end{equation}

\paragraph{Layer CKA.} The NTK kernel can be decomposed into a sum of layerwise tangent kernels as shown in \cref{eq:ntk_decomposition}. We can therefore define the layerwise version of CKA by
\begin{equation}
    \begin{aligned}
     A_l:= A\left(\mathbf{K}_l, \mathbf{K}_l^{\prime}\right)=\frac{y^T \mathbf{\Psi}_l^T \mathbf{\Psi}_l y}{\left\|\mathbf{C} \mathbf{\Psi}_l^T \mathbf{\Psi}_l \mathbf{C}\right\|_{F}\left\|y\right\|^2}
    \end{aligned}
\end{equation}
where $\mathbf{\Psi}_l \in \reals^{P_l \times on}$ is the horizontal concatenation of the tangent features $(\Psi_l(x_i) = \nabla_{\theta_l}f_\theta(x_i))_{1\leq i \leq n}$, and $P_l$ is the dimension of $\theta_l$. 

\paragraph{Alignment Hierarchy.} \citet{baratin2021implicit} observed an interesting hierarchical structure in layer CKA alignments $A_l$ for different neural network architectures. During the course of training, the increase in layer CKA of some middle layers is sharp and significantly larger than the alignments of other layers. \cref{fig:align_example} illustrates this pattern on MNIST and CIFAR10 datasets. It appears that some layers are trained\footnote{In the sense they adapt much more to the data as measured by the CKA.} much more effectively than others, suggesting the existence of an implicit layer selection phenomenon during training. We call this pattern the \emph{Alignment Hierarchy}, and aim to understand its cause. For both datasets, the pattern is similar and shows large alignments for some middle layers. Further empirical results on K-MNIST and FashionMNIST datasets and VGG19/ResNet18 architectures are provided in \cref{app:further_experiments}. Motivated by this empirical findings, we formulate the Equilibrium Hypothesis in the next section, which connects the Alignment Hierarchy to a precise notion of balance between forward and backward information flows at initialization. We conjecture that the layers with a good balance are better conditioned to align with the data. In \cref{fig:e_vs_lr}, we show that high alignments generally correlate with better generalization.
\section{The Equilibrium Hypothesis}\label{sec:EH}
We argue that the Alignment Hierarchy is a result of the dynamics that control signal propagation in DNNs. To formalize our intuition, we restrict our theoretical analysis to fully-connected DNNs, although our results can in principle be extended to other architectures. 
%\vspace{-0.3cm}
\paragraph{Fully-connected Feedforward Neural Network (FFNN).} 
Given an input $x \in \reals^d$, and a set of weights and bias $(W_l)_{1 \leq L}$, we consider the following neural network model
\begin{equation}
\begin{aligned}
z_1(x) &= W_1 x\\
z_l(x) &= W_l \phi(z_{l-1}(x)), \quad 2 \leq l \leq L,
\end{aligned}
\label{eq:ffnn_1}
\end{equation}
where $W_{l} \in \mathbb{R}^{N_{l} \times N_{l-1}}$ with $o = N_{L} = 1$\footnote{For simplicity, we restrict our analysis to 1D output networks. The generalization to $o \in \mathbb{N}$ is straightforward.}, and $\phi$ is the ReLU activation function given by $\phi(v) = (\max(v_i,0))_{1\leq i \leq p}$ for $v \in \reals^p$.
For each layer, the weights are initialized with i.i.d Gaussian variables $W_l^{ij} \sim \mathcal{N}(0,\frac{2}{N_{l-1}})$. This initialization scheme is known as the He initialization \citep{he_relu} or the Edge of Chaos initialisation \citep{poole,samuel2017, hayou2019impact}.

\paragraph{Tangent Kernel decomposition.} The tangent kernel at layer $l$ can be decomposed as follows
\begin{align*}
    K_l(x,x') &= \fracpartial{f}{\theta_l}(x) \cdot \fracpartial{f}{\theta_l}(x')\\
    &= \sum_{i,j} \phi(z_{l-1}^j(x))\phi(z_{l-1}^j(x')) \, \fracpartial{f}{z^{i}_l}(x)  \fracpartial{f}{z^{i}_l}(x')
\end{align*}
Since $K_l$ is a sum over $N_l \times N_{l-1}$ terms, we consider the average kernel $\bar{K}_l$ given by 
$
\bar{K}_l = \frac{1}{N_l  N_{l-1}} K_l.
$
In matrix form, $\bar{K}_l$ can be written as the Hadamard product of two kernels 
\begin{equation}\label{eq:kernel_forward_backward_decomposition}
\bar{K}_l = \overrightarrow{K}_l \circ \overleftarrow{K}_l
\end{equation}
where $\overrightarrow{K}_l(x,x') = \frac{1}{N_{l-1}}\phi(z_{l-1}(x)) \cdot \phi(z_{l-1}(x'))$ is the \emph{forward} features kernel and $\overleftarrow{K}_l(x,x') = \frac{1}{N_{l}} \fracpartial{f_{l:L}}{z}(z_l(x)) \cdot \fracpartial{f_{l:L}}{z}(z_l(x'))$ is the \emph{backward} tangent features kernel, where $f_{l:L}$ is the function that maps the $l^{th}$ layer to the network output. The above decomposition illustrates the \emph{collaborative} roles played by kernels $\overrightarrow{K}$ and $\overleftarrow{K}$ in constructing the tangent features at layer $l$. To depict the role of each kernel, we first present a brief summary of the theory of signal propagation at initialization.
\paragraph{Signal propagation at initialization.} Consider an FFNN of type \eqref{eq:ffnn_1}. Since the weights at the first layer are i.i.d, neurons $\{z_1^i(.)\}_{i\in[1:N_1]}$ are also iid Gaussian processes with covariance kernel given by
$\E_W[z_1^i(x) z_1^i(x')] = \frac{2 x \cdot x'}{d} $. Using the Central Limit Theorem, as $N_{1} \rightarrow \infty$, $z^i_{2}(x)$ is a Gaussian variable for any input $x$ and index $i \in [1:N_2]$. Moreover, the variables $\{z^i_2(x)\}_{i \in [1:N_2]}$ are iid. Hence, the processes $z^i_{2}(.) $ can be seen as independent (across $i$), centered Gaussian processes with some covariance kernel $q_2$. Doing this recursively over $l$ leads to similar approximations for $z_l^i(.)$ where $l \in [1:L]$. The approximation of $z_l^i(.)$ by a Gaussian process was first proposed by \citet{neal} in the single layer case and was extended to  multi-layer networks by \citet{lee_gaussian_process} and \citet{matthews}. This result was also proven for almost all neural network architectures  \citep{yang2019tensor_i}. The covariance kernel $q_l$ corresponding to $z_l^1(.)$ represents the forward information, while a similar kernel can be defined for the backward information (see \cref{app:backprop}). 

\begin{definition}
Given two inputs $x,x' \in \reals^d$, we call the forward information $I^l_f(x,x')$ for layer $l$ the following quantity
\begin{align*}
I^l_f(x,x') &= \mathbb{E}_W\left[\overrightarrow{K}_l(x,x')\right] = \mathbb{E}_W\left[\phi(z_{l-1}^1(x))\phi(z_{l-1}^1(x'))\right],
\end{align*}
where the expectation is taken w.r.t random weights $W$. Note that the choice of the index $1$ is not important since vectors $(z_l^i(x), z_l^i(x'))_{1 \leq i \leq N_l}$ are identically distributed.
Similarly, we define the backward information $I^l_b(x,x')$ for layer $l$ by 
\begin{align*}
I^l_b(x,x') &= \mathbb{E}_W\left[\overleftarrow{K}_l(x,x')\right]= \mathbb{E}_W\left[\fracpartial{f_{l:L}}{z^1}(z_l(x))  \fracpartial{f_{l:L}}{z^1}(z_l(x'))\right].
\end{align*}
\end{definition}
As the network depth $L$ grows, we would expect some kind of deterioration of the forward/backward information. We formalize this idea in the next definition.
\begin{definition}[Information Loss Rate (ILR)]
Let $(g_n(.))_{n \geq 0}$ be a sequence of real-valued functions defined on some set $E \in \mathbb{R}^d$. Assume that $g_n$ converges uniformly to some constant $\kappa$ as $n \to \infty$ and that there exists a non-negative sequence $(r_n)_{n\geq 0}$ such that $\sup_{x \in E}|g_n(x) - \kappa| = \Theta(r_n)$. We say that $g_n$ has an information loss rate of $r_n$.
\end{definition}
The ILR characterizes the rate at which the sequence $(g_n(x))_{n\geq 1}$ \emph{forgets} the information carried by the input $x$ since, by definition, the limiting value $\kappa$ is independent of $x$. We now use the ILR to present the Equilibrium Hypothesis.

\paragraph{The Equilibrium Hypothesis (EH).}\emph{ Let $\ILR_f^l$, resp. $\ILR_b^l$, be the information loss rate of the sequence $(I^l_f)_{l\geq 1}$, resp. $(I^l_b)_{l\geq 1}$. The layers with the highest alignments with data labels are the ones that satisfy the equilibrium property}$$\ILR_f^l = \Theta\left(\ILR_b^l\right).$$
The EH conjectures that balanced information flow between forward and backward propagation is related to high alignment with data. This entails that \emph{feature learning} is more effective\footnote{In the sens that the layers adapt more effectively to data.} in the layers that satisfy this balance property.\\
For FFNNs, we provide a comprehensive analysis of the EH which allows us to characterize the layers where the equilibrium is achieved. Empirical results confirm our theoretical findings. For the sake of simplicity, we restrict our theoretical analysis to the sphere $\Sphere=\{ x \in \reals^d, \|x\|=\sqrt{d}\}$ where $\|.\|$ is the euclidean norm. The generalization to $\reals^d$ is straightforward. 
\begin{assumption}\label{assump1}
For all $(x,y) \in \dataset$, $\|x\| = \sqrt{d}$.
\end{assumption}
To avoid dealing with different notions of infinite width, we focus on the case of rectangular networks, i.e. layer widths are the same.
\begin{assumption}\label{assump2}
The widths are given by $N_l = N$ for $ 1 \leq l \leq L-1$ where $N$ is some integer. When $N \rightarrow \infty$, the widths $N_l$'s grow at the same rate.
\end{assumption}
It turns out that we can exactly characterize the ILR of the forward/backward information defined above. In the next result, we prove that the sequence $(I^l_f(.,.))_{l\geq 1}$ has an ILR of $l^{-2}$.
\begin{theorem}[Forward ILR]\label{thm:forward_loss}
Let $\epsilon \in (0,1)$, and define $E_\epsilon = \{(x,x') \in (\Sphere)^2: \frac{1}{d} x\cdot x' < 1 - \epsilon\}$.
Under Assumption \ref{assump1}, in the infinite width limit, we have that 
$$
\sup_{(x,x') \in E_\epsilon}|I_f^l(x,x') - 1/2| = \Theta(l^{-2})
$$
\end{theorem}
\cref{thm:forward_loss} is a corollary of a previous result that appeared in \cite{hayou_ntk}. The proof of the latter relies on an asymptotic analysis of the forward covariance kernel in the limit of large $l$, coupled with a uniform bounding of the convergence rate (See \cref{app:proofs} for more details).\\
Unlike the forward information $I^l_f$ that depends only on the layer index $l$, the backward information $I^l_b$ depends on $l$ and the depth $L$. Therefore, in order to study the asymptotic information loss, we should specify how $l$ grows relatively to $L$. In the next result, we study the two cases where $l \ll L$ or $l =\lfloor \alpha L \rfloor$. 
\begin{theorem}[Backward ILR]\label{thm:backward_loss}
Let $\epsilon \in (0,1)$, and define $E_\epsilon = \{(x,x') \in (\Sphere)^2: \frac{1}{d} x\cdot x' < 1 - \epsilon\}$.
Under Assumptions \ref{assump1} and \ref{assump2}, in the infinite width limit, we have the following results
\begin{itemize}
    \item If $l = \lfloor \alpha L \rfloor$ where $\alpha \in (0,1)$ is a constant, then there exists a constant $\mu$ such that in the limit $L \to \infty$,
    $$
    \sup_{(x,x')\in E_\epsilon} |I^l_b(x,x') - \mu| = \Theta(\log(L) L^{-1})
    $$
    \item In the limit $l, L \to \infty$ with $l/L \to 0$, 
    $$
    \sup_{(x,x')\in E_\epsilon} |I^l_b(x,x')| = \Theta(\left(L/l\right)^{-3})
    $$
\end{itemize}
\end{theorem}
A key ingredient in the proof of \cref{thm:backward_loss} in the so-called Gradient Independence assumption. In the literature on signal propagation at initialization (e.g. \citep{samuel2017,poole, hayou2019impact, yang2017meanfield, yang2019scaling, xiao_cnnmeanfield}), results on gradient backpropagation rely on the assumption that the weights used for backpropagation are independent from the ones used for forward propagation. \citet{yang_tensor3_2020} showed that this assumption yields exact computations of gradient covariance and NTK in the infinite width limit. 
We refer the reader to \cref{app:backprop} for more details.\\
In the case of infinite width FFNN, using Theorems \ref{thm:forward_loss} and \ref{thm:backward_loss}, we derive a simple formula that characterizes the equilibrium.
\begin{figure*}
\centering
\begin{subfigure}{0.32\linewidth}
  \includegraphics[width=\linewidth]{fig/MNIST_FFNN.png}
  \caption{MNIST}\label{fig:MNIST_35}
\end{subfigure}
\begin{subfigure}{0.32\linewidth}
  \includegraphics[width=\linewidth]{fig/FMNIST_FFNN.png}
  \caption{FashionMNIST}\label{fig:FMNIST_35}
\end{subfigure}
\begin{subfigure}{0.32\linewidth}
  \includegraphics[width=\linewidth]{fig/CIFAR10_FFNN.png}
  \caption{CIFAR10}\label{fig:CIFAR_35}
  \end{subfigure}
\caption{\small{Data with $x=10j$ in the plot corresponds to layer alignments for a FFNN with depth $10j$ trained on the MNIST/FashionMNIST/CIFAR10 datasets. The brighter the color, the closer the corresponding layer's alignment is to the maximum alignment across all layers. \textcolor{orange}{x} indicates the layer where largest alignment occurs.}}\label{fig:EH}
\end{figure*}

\begin{corollary}[Equilibrium]\label{cor:equilibrium_ffnn}
Under the conditions of Theorems \ref{thm:forward_loss} and \ref{thm:backward_loss}, the equilibrium for an FFNN is achieved for layers with index
$$
l = \Theta(L^{3/5})
$$
where $L$ is the network depth.
\end{corollary}
\cref{cor:equilibrium_ffnn} indicates that the layers that satisfy the equilibrium property are those with indices $l = \Theta(L^{3/5})$. In logarithmic scale, this translates into a line $\log(l) \in \left[\frac{3}{5} \log(L) + C_1,  \frac{3}{5} \log(L) + C_2\right] $ where $C_1, C_2$ are constants that depends on $\epsilon$ from Theorems \ref{thm:forward_loss} and \ref{thm:backward_loss}. \cref{fig:EH} shows the layer CKAs after training an FFNN (width 256) on different datasets. We fit the line $\log(l)=3/5 \log(L)+C$ by finding the constant $C$ that minimizes the squared error. We also perform a simple linear regression to see if the slope is close to $3/5$ (line of best fit). All experiments show an excellent match with the theoretical line $3/5 \log{L}+C$ (which was derived for infinite width networks). 

\paragraph{Gradient updates.} Let $\mathbb{L}_m = \mathbb{L}(f(x_m),y_m)$ for $m \in \{1, \dots, n\}$. With an FFNN, the gradient of the loss w.r.t to some weight $W_l^{ij}$ is given by 
$$
\fracpartial{\loss}{W_l^{ij}} = \frac{1}{n} \sum_{m=1}^n \fracpartial{\mathbb{L}_m}{f(x_m)} \underbrace{\fracpartial{f_{l:L}(y_l^i(x_m))}{y_l^i(x_m)}}_{\overleftarrow{\Psi}_{l, i}(x_m)} \underbrace{\phi(y_{l-1}^j(x_m))}_{\overrightarrow{\Psi}_{l, i}(x_m)}
$$
where $\overrightarrow{\Psi}_{l, i}$, resp. $\overleftarrow{\Psi}_{l, i}$, is the feature map of forward, resp. backward, kernel. A key ingredient in the understanding of how the gradient behaves is the interaction between the terms $(\overrightarrow{\Psi}_{l, i}(x_m))_{m \in [1:n]}, (\overleftarrow{\Psi}_{l, i}(x_m))_{m \in [1:n]}$. In the context of infinite width networks, neurons $y_l^i$ are Gaussian processes, and thus are fully characterized by their covariance kernel. Hence, our intuition is to use the covariance between the forward/backward features as a measure of this interaction between the terms. When there is a balance between the forward/backward information flows, we would expect that both forward/backward features are expressive\footnote{Recall that the forward/backward signals degrade as the depth increases.} and that the weight $W_l^{ij}$ are more effectively trained. Leveraging this intuition, we use the second order geometry of neural networks in the next section to show how gradient updates is related to the evolution of layer CKA during early training steps, hence providing a clear idea of how EH impacts layer CKA during training.
\section{Alignment Hierarchy during training} \label{during training}
The EH conjectures architectural advantage for some FFNN layers to more effectively learn features. Using second order geometry of DNNs, we depict the mechanisms by which the equilibrium property impacts how layer CKA evolves during early training.
We restrict our analysis to the ReLU activation function, but the network could be of any type (FFNN, convolutional, etc.). We consider a classification task with $k$ classes (i.e. $o=k$). The loss function $\mathbb{L}$ is the cross-entropy loss. We denote by
$F = (f_\theta(x_1)^T, f_\theta(x_2)^T, \dots, f_\theta(x_n)^T) \in \mathbb{R}^{nk}$ the concatenation of all outputs $f_{\theta}(x_i)$ evaluated on the training dataset, $w = \nabla_{F} \mathcal{L} \in \mathbb{R}^{nk}$ the gradient of the loss w.r.t to $F$, $Y \in \mathbb{R}^{nk}$ the concatenation of all one-hot vectors given by labels $y_i$ in the dataset, and $\tilde{Y} = \mathbf{C}Y$ the centered version of $Y$.

\paragraph{Early training steps.} As shown in \cref{fig:align_example}, layer CKAs sharply increase at early stages of training ($\approx 2$ epochs of batch training), and plateau soon afterwards. We hence focus on the evolution of CKAs at early training (let $T$ denote the total number of training epochs). 

For ReLU activation (and more generally piecewise linear activations), we can express the gradient updates in terms of the output hessian matrix.
\begin{theorem}\label{thm:ckhess}
Gradient updates are given by
\begin{equation} \label{quantities}
    \begin{aligned}
   \theta(t+1) = \left(\mathbf{I} - \frac{\eta}{L-1} \mathbf{H}_w(t) \right) \theta(t)
    \end{aligned}
\end{equation}
where, for $v \in \mathbb{R}^{nk}$, $\mathbf{H}_v = \sum_{x \in \mathcal{D}}\sum_{i =1}^{k} v_{x, i} \mathbf{H}^{i}(x)$, and $\mathbf{H}^{i}(x) = \frac{\partial^2 f^i_{\theta}(x)}{\partial \theta^2}$ is the output hessian evaluated at $x$. For $v_{x,i}$, x indexes the datapoint and i the component.
\end{theorem}
\cref{thm:ckhess} provides a geometric interpretation of gradient updates. The directions in parameter space where the largest updates occur are controlled by $\mathbf{H}_w$. A similar result holds for tangent features evolution during early training stages. Let us first introduce a key approximation.
\begin{approximation}[Collinearity at early training stages]\label{approx1}
At early stages of training, $\tilde{Y}$ and $w$ are almost negatively co-linear. Specifically, $w \approx  - \frac{\|w\|}{\|\tilde{Y}\|} \tilde{Y}$.
\end{approximation}
The intuition behind \cref{approx1} has roots in the assumption that the dataset is balanced. To see this, let $(x,y) \in \dataset$ and $\mathbb{L}_x = \mathbb{L}(f_\theta(x), y)$ the cross-entropy loss for the datapoint $(x,y)$. Let $c$ be the true label of $x$, and $i \in \{1,..,k\}$ such that $i\neq c$. We have that
\begin{equation}\label{eq:gradient_loss_output}
\begin{aligned}
    \nabla_{f^i_{\theta}(x)} \mathcal{L} &= \frac{\exp \left(f^{i}_{\theta}(x)\right)}{\sum_{j = 1}^{k} \operatorname{exp}\left(f^{j}_{\theta}(x)\right)}, \;\; i\neq c\\
    \nabla_{f^c_{\theta}(x)} \mathcal{L} &= - \sum_{i \neq c} \frac{\exp \left(f^{i}_{\theta}(x)\right)}{\sum_{j = 1}^{k} \operatorname{exp}\left(f^{j}_{\theta}(x)\right)}
\end{aligned}
\end{equation}
where $f^i_{\theta}(x)$ is the i-th entry of  $f_{\theta}(x)$. When the dataset is balanced, i.e. the number of datapoint per class is approximately the same for all classes, the corresponding entries of $\tilde{Y}$ satisfy $\tilde{Y}_{x,c} \approx \frac{k-1}{k}$ and $\tilde{Y}_{x,i} \approx \frac{-1}{k}$. At initialization, with random weights, ${f^i_{\theta}(x)}$ are on average similar across choices of $x$ and $i$. Hence, using \cref{eq:gradient_loss_output}, on average we have $w_{x,c} \approx -\frac{k-1}{k}$ and $w_{x,i} \approx \frac{1}{k}$, thus, $\tilde{Y}$ are almost negatively co-linear. \cref{fig:justify_approx1} illustrates this result on various architectures and datasets (see also \cref{app:further_experiments}). We observe that \cref{approx1} also holds during early training steps ($\textup{corr}(w,\tilde{Y})\approx -1$ during the first training epoch).
\begin{figure}
\centering
\begin{subfigure}{.23\textwidth}
  \centering
  \includegraphics[width=\textwidth]{fig/fig3/mnist_3.png}
  \caption{MNIST FFNN}
  \label{fig:sapprox1_1}
\end{subfigure}
\begin{subfigure}{.23\textwidth}
  \centering
  \includegraphics[width=\textwidth]{fig/fig3/kmnist.png}
  \caption{KMNIST FFNN}
  \label{fig:sapprox1_2}
\end{subfigure}
\begin{subfigure}{.23\textwidth}
  \centering
  \includegraphics[width=\textwidth]{fig/fig3/cifar10_fcfree.png}
  \caption{CIFAR10 FFNN}
  \label{fig:sapprox1_3}
\end{subfigure}
\begin{subfigure}{.23\textwidth}
  \centering
  \includegraphics[width=\textwidth]{fig/fig3/cifar10_vgg19.png}
  \caption{CIFAR10 VGG19}
  \label{fig:sapprox1_4}
\end{subfigure} 
\caption{\small{Empirical validation of \cref{approx1}: a demonstration that $-\textrm{corr}(\tilde{Y},w_t) \approx 1$ at early $t$.} %\textcolor{red}{Are we gonna include AH results on CIFAR100 with VGG19/RESNET18 in the appendix? otherwise it doesnt make sense to include empirical validation on CIFAR100 with VGG19/RESNET18}
}\label{fig:justify_approx1}
%\vspace{-0.5cm}
\end{figure}
It turns out that \cref{approx1} yields the following approximation for tangent features evolution during early training stages.
\begin{approximation}[Feature evolution]\label{approx:feature_evolution}
The vectors $\mathbf{\Psi}(t+1) \tilde{Y} - \mathbf{\Psi}(t) \tilde{Y}$ and $- \eta \mathbf{H}_w (t) \mathbf{\Psi}(t) \tilde{Y}$ are highly correlated. 
\end{approximation}
We refer the reader to \cref{justification:feature_evolution} for more theoretical insights on \cref{approx:feature_evolution}. \cref{fig:approx_feature_evol} shows the correlation between the vectors $U \left(\mathbf{\Psi}(t+1) \tilde{Y} - \mathbf{\Psi}(t) \tilde{Y} \right)$ and $ - U \mathbf{H}_w (t) \mathbf{\Psi}(t) \tilde{Y}$ during training for a depth 10 FFNN on CIFAR10, where $U$ contains top 50 eigenvectors of $U$ as its rows. As expected, they are highly correlated, especially during the early training stages.\\
\begin{figure*}
\centering
\begin{subfigure}{.31\textwidth}
\includegraphics[width=\linewidth]{fig/corr_more_lr_2.png}
  \caption{Empirical verification of\\ \cref{approx:feature_evolution}}
\label{fig:approx_feature_evol}
\end{subfigure}
\begin{subfigure}{.32\textwidth}
  \includegraphics[width=\linewidth]{fig/acc_vs_lr2.png}
  \caption{Generalization VS Hierarchy\\$\quad$}
\label{fig:e_vs_lr}
\end{subfigure}
\begin{subfigure}{.32\textwidth}
   \includegraphics[width=\linewidth]{fig/LAST_EXPERIMENT.png}
  \caption{Alignment hierarchy during training}
\label{fig:eigenvectors_H}
\end{subfigure}
\caption{\small{\textbf{(a)} Correlation between vectors $U \left(\mathbf{\Psi}(t+1) \tilde{Y} - \mathbf{\Psi}(t) \tilde{Y} \right)$ and $ - U \mathbf{H}_w (t) \mathbf{\Psi}(t) \tilde{Y}$ for CIFAR10 on a 10-layer FFNN. 
\textbf{(b)} Better layer alignment leads to better generalisation error, with a 10-layer FFNN on CIFAR10. Bottom panels show layer alignment for a selection of learning rates. 
\textbf{(c)} The norm of the eigenvectors of $\mathbf{H}_w$ (energy in the plot) related to top 100 eigenvalues in absolute value projected to 3 layers: 1, 7, 10 at three training times. The top eigenvalues in absolute value of $\mathbf{H}_w$ are 2, 15, 6 resp ($\mathbf{H}_w$ has a symmetric eigenspectrum shown in \cite{geiger2019jamming}) for three training times. The plot provides an illustration of why alignment hierarchy arises as more energy of top eigenvectors concentrate on intermediate layers during critical increase in alignments.}}
\end{figure*}
From \cref{thm:ckhess} and \cref{approx:feature_evolution}, the directions of the largest changes in parameters $\theta$ are highly correlated with the directions of the largest changes in the vector $\mathbf{\Psi} \tilde{Y}$ which is the key component in the CKA. This provides a link that bridges the gap between the EH and effective feature learning.
Indeed, from paragraph ``Gradient updates'' in \cref{sec:EH}, we explained our intuition on how the equilibrium property might be beneficial for parameter updates in some layers that satisfy this property. On the other hand, \cref{thm:ckhess} and \cref{approx:feature_evolution} suggest that the directions with the largest updates in $\theta$ are highly correlated with the directions for the largest updates in the vector $\mathbf{\Psi}\tilde{Y}$. Hence, the equilibrium property might yield to effective updates in $\Psi_l \tilde{Y}_l$ in the layers that satisfy this property. \\
To confirm this intuition, we train an depth 10 FFNN on CIFAR10 and show in \cref{fig:eigenvectors_H} the norm of the top 100 eigenvectors of $\mathbf{H}_w$ (corresponding to top 100 eigenvalues in absolute value) projected to 3 layers, extreme layer 1 and 10 and middle layer 7 (by projection to layer $l$ we refer to the truncation of the vector to leave just the sub-vector that corresponds to layer $l$). During the sharp increase phase in alignments (middle subfigure in \cref{fig:eigenvectors_H}), the top eigenvectors of the Hessian are more concentrated on intermediate layers, suggesting that the sharpest increase in alignment occurs in those intermediate layers.

\emph{Remark.} The hessian of the loss is given by $\frac{\partial^2 \mathcal{L}}{\partial \theta ^2} = \mathbf{H}_w + \mathbf{\Psi} \frac{\partial ^2 \mathcal{L}}{\partial F^2} \mathbf{\Psi}^T:= S + I$. Previous works on second order geometry of DNNs (e.g. \cite{karakida2019universal, ghorbani2019investigation}) focused on large positive eigenvalues of the loss hessian arising mostly from $I$. \cref{approx:feature_evolution} shows that at the other end of the spectrum, large negative eigenvalues arising from $S$ influences feature learning in \ref{feat_evo_1}. In particular, eigenvectors of $S$ associated with large negative eigenvalues are directions of significant increase in alignment between features and labels. 
\section{Alignment and Generalization}\label{sec:generalization}
To understand the impact of the alignment hierarchy on the generalization error, we train a depth 10 FFNN on CIFAR10 with a selection of learning rates and show the corresponding alignment hierarchy pattern for each one of them. \cref{fig:e_vs_lr} illustrates the results. It turns out that the best generalization error is the one with the sharpest increase in alignment. This suggest that large alignments with data labels might indeed correlate with good generalization properties. For further experiments, including on random labels, see \cref{app:further_experiments}.

\section{Conclusion and Limitations}
In this paper, we formulated and empirically validated the Equilibrium Hypothesis which links information flow at initialization to tangent features alignment with data labels, exhibiting an implicit layer selection regularization effect that arises solely from the \emph{structure} of the network (deep networks). Our empirical results showed an excellent match with the theoretical prediction $l = \Theta(L^{3/5})$ for FFNN on different datasets. Finally, using second order geometry, we show how EH is related to more effective evolution of tangent features in the layers that satisfy the equilibrium property. Extending the EH to other architecture is a promising topic for future research.
%\newpage
\bibliography{sample}
%\printbibliography
%\newpage
\appendix
\include{appendices}


\end{document}
